Polarized Online Discourse on Abortion: Frames and Hostile Expressions among Liberals and Conservatives

Abortion has been one of the most divisive issues in the United States. Yet, missing is comprehensive longitudinal evidence on how political divides on abortion are reflected in public discourse over time, on a national scale, and in response to key events before and after the overturn of Roe v Wade. We analyze a corpus of over 3.5M tweets related to abortion over the span of one year (January 2022 to January 2023) from over 1.1M users. We estimate users' ideology and rely on state-of-the-art transformer-based classifiers to identify expressions of hostility and extract five prominent frames surrounding abortion. We use those data to examine (a) how prevalent were expressions of hostility (i.e., anger, toxic speech, insults, obscenities, and hate speech), (b) what frames liberals and conservatives used to articulate their positions on abortion, and (c) the prevalence of hostile expressions in liberals and conservative discussions of these frames. We show that liberals and conservatives largely mirrored each other's use of hostile expressions: as liberals used more hostile rhetoric, so did conservatives, especially in response to key events. In addition, the two groups used distinct frames and discussed them in vastly distinct contexts, suggesting that liberals and conservatives have differing perspectives on abortion. Lastly, frames favored by one side provoked hostile reactions from the other: liberals use more hostile expressions when addressing religion, fetal personhood, and exceptions to abortion bans, whereas conservatives use more hostile language when addressing bodily autonomy and women's health. This signals disrespect and derogation, which may further preclude understanding and exacerbate polarization.

==> README.txt <==
This is PNAS Nexus's template for typesetting journal articles, using the parent class file
"oup-authoring-template.cls".  

oup-authoring-template.cls is based upon the standard LaTeX document class
article.cls. It uses natbib.sty for bibliographical references.

The file manifest.txt provides a list of the files in the pnas-nexus-authoring-template
bundle.  The following are the main files available:
- pnas-nexus-authoring-template.tex, Sample template file to start with a new article
- pnas-nexus-authoring-template.pdf, Sample pdf.  
- oup-authoring-template.cls is the class file 

The documentation file is oup-authoring-template-doc.tex in the doc directory.  To
compile it:
latex oup-authoring-template-doc.tex

Also, oup-authoring-template-doc.pdf is available in the doc directory. 

Copyright 2021 OXFORD UNIVERSITY PRESS. 

Documentation and supporting packages are released under the
LATEX Project Public Licence, either version 1.3 or any later
version. 
